Stateless or stateful FaaS? I'll take both!

Serverless computing has emerged as a very popular cloud technology, together with its companion Function-as-a-Service (FaaS) programming model enabling invocations of stateless functions from clients. An evolution of serverless is now taking place, shifting it towards the edge of the network and broadening its scope to stateful functions, as well. In this paper we argue that stateless vs. stateful is not a dichotomy of the application per se, but rather a time-varying property of most (if not all) applications, as confirmed by the analysis of real traces collected in a production environment. Based on this observation, we propose a mathematical formulation of a resource allocation problem that jointly encompasses both operation modes, dubbed lambda vs. mu, which can be solved efficiently at run-time by an edge orchestrator. We evaluate the proposed solution via simulation experiments in realistic network and workload conditions, which leads the way to the practical realization of a system where applications can freely adapt their current operation mode and optimize their performance at a minimum cost of operation from the network's perspective.

==> arxiv-v1.txt <==
Your submission submit/4207217 has been assigned the permanent arXiv
identifier 2203.06385 and is available at:

http://arxiv.org/abs/2203.06385


The paper password for this article is: rp9x2
Please share this with your co-authors. They may use it to claim
ownership.


Abstract will appear in today's mailing as:
------------------------------------------------------------------------------
\\
arXiv:2203.06385
From: Claudio Cicconetti <c.cicconetti@iit.cnr.it>
Date: Sat, 12 Mar 2022 09:22:32 GMT   (827kb,D)

Title: Stateless or stateful FaaS? I'll take both!
Authors: Carlo Puliafito and Claudio Cicconetti and Marco Conti and Enzo
 Mingozzi and Andrea Passarella
Categories: cs.NI
Comments: Submitted to IEEE conference
License: http://arxiv.org/licenses/nonexclusive-distrib/1.0/
\\
 Serverless computing has emerged as a very popular cloud technology, together
with its companion Function-as-a-Service (FaaS) programming model enabling
invocations of stateless functions from clients. An evolution of serverless is
now taking place, shifting it towards the edge of the network and broadening
its scope to stateful functions, as well. In this paper we argue that stateless
vs. stateful is not a dichotomy of the application per se, but rather a
time-varying property of most (if not all) applications, as confirmed by the
analysis of real traces collected in a production environment. Based on this
observation, we propose a mathematical formulation of a resource allocation
problem that jointly encompasses both operation modes, dubbed lambda vs. mu,
which can be solved efficiently at run-time by an edge orchestrator. We
evaluate the proposed solution via simulation experiments in realistic network
and workload conditions, which leads the way to the practical realization of a
system where applications can freely adapt their current operation mode and
optimize their performance at a minimum cost of operation from the network's
perspective.
\\


Contains:
IEEEtran.cls: 281957 bytes
acronyms.tex: 3417 bytes
biblio.tex: 17 bytes
commands.tex: 1344 bytes
copyright.tex: 327 bytes
figures: 4096 bytes
figures/010-cost-25.pdf: 11463 bytes
figures/010-mu-cloud.pdf: 13389 bytes
figures/011-lambda-cost.pdf: 13204 bytes
figures/011-mu-cloud-dist.pdf: 53224 bytes
figures/011-mu-cloud-relative-dist.pdf: 49302 bytes
figures/011-mu-cost-dist.pdf: 124848 bytes
figures/011-mu-cost.pdf: 9930 bytes
figures/011-mu-migrations.pdf: 10495 bytes
figures/011-num-optimizations.pdf: 10206 bytes
figures/012-lambda-cost.pdf: 14036 bytes
figures/012-pm3d-cost-mix.pdf: 15236 bytes
figures/algorithm-1.pdf: 50540 bytes
figures/algorithm.drawio: 2892 bytes
figures/best-next-fraction-alt.pdf: 12693 bytes
figures/best-next-fraction.pdf: 11650 bytes
figures/cost-comparison-alt.pdf: 22934 bytes
figures/cost-comparison.pdf: 22890 bytes
figures/lambda-ratio-alt.pdf: 19341 bytes
figures/lambda-ratio.pdf: 19113 bytes
figures/model-1.pdf: 72836 bytes
figures/model.drawio: 3544 bytes
figures/modelnew.drawio: 3603 bytes
figures/topology.png: 232371 bytes
figures/update.sh: 71 bytes
main.bbl: 5644 bytes
main.tex: 48727 bytes

